An SDN-based Approach For Defending Against Reflective DDoS Attacks

Distributed Reflective Denial of Service (DRDoS) attacks are an immanent threat to Internet services. The potential scale of such attacks became apparent in March 2018 when a memcached-based attack peaked at 1.7 Tbps. Novel services built upon UDP increase the need for automated mitigation mechanisms that react to attacks without prior knowledge of the actual application protocols used. With the flexibility that software-defined networks offer, we developed a new approach for defending against DRDoS attacks; it not only protects against arbitrary DRDoS attacks but is also transparent for the attack target and can be used without assistance of the target host operator. The approach provides a robust mitigation system which is protocol-agnostic and effective in the defense against DRDoS attacks.

==> fig/entropy_sketch.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'entropy_sketch.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{340.96439151bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52742756)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{entropy_sketch.pdf}}%
    \put(0.56094278,0.05926299){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{e}}}}%
    \put(0.38523627,0.05926299){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{g}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{entropy_sketch.pdf}}%
    \put(0.32871407,0.38238012){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{entropy value over \textit{l} seconds}}}%
    \put(0.2371553,0.05926299){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{e}}}}%
    \put(0.50158393,0.29426551){\color[rgb]{0.3372549,0.66666667,0.10980392}\makebox(0,0)[lb]{\smash{entropy value w/o attack}}}%
    \put(0.5907703,0.16272456){\color[rgb]{0.63921569,0.14901961,0.21960784}\makebox(0,0)[lb]{\smash{entropy value w attack}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{entropy_sketch.pdf}}%
    \put(0.77551512,0.2020164){\color[rgb]{0.14901961,0.32941176,0.48627451}\makebox(0,0)[lb]{\smash{\textit{T}}}}%
    \put(0.02059301,0.23759119){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{entropy}}}}%
    \put(0.4906667,0.0004153){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{time}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{entropy_sketch.pdf}}%
    \put(0.41367893,0.47278868){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{start of attack}}}%
  \end{picture}%
\endgroup%


==> fig/structure.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'structure.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{472.22858579bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.19510164)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{structure.pdf}}%
    \put(0.15255546,0.16602509){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Detection}}}%
    \put(0.49984491,0.16602509){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Classification}}}%
    \put(0.84713435,0.16602509){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Mitigation}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{structure.pdf}}%
    \put(0.15255546,0.05421483){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Detection}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{structure.pdf}}%
    \put(0.49984491,0.0982613){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Classification}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{structure.pdf}}%
    \put(0.49984491,0.01016836){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Classification}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{structure.pdf}}%
    \put(0.84713429,0.0982613){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{NAT-based}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{structure.pdf}}%
    \put(0.84713429,0.01016836){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Scoring-based\cite{scoringBasedIpFiltering}}}}%
    \put(-0.1306898,0.26386037){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.79857013\unitlength}\centering \end{minipage}}}%
  \end{picture}%
\endgroup%

